Object-Centric Cropping for Visual Few-Shot Classification

In the domain of Few-Shot Image Classification, operating with as little as one example per class, the presence of image ambiguities stemming from multiple objects or complex backgrounds can significantly deteriorate performance. Our research demonstrates that incorporating additional information about the local positioning of an object within its image markedly enhances classification across established benchmarks. More importantly, we show that a significant fraction of the improvement can be achieved through the use of the Segment Anything Model, requiring only a pixel of the object of interest to be pointed out, or by employing fully unsupervised foreground object extraction methods.

==> crop_res3.csv <==
a,b,c,d,e,f,g,h,i,j,k,l,m,n,o,p,q,r,s,t,u,v,w,x,z
8.650101423263549805e-01,8.793401122093200684e-01,8.829599618911743164e-01,9.077998995780944824e-01,9.046300053596496582e-01,9.271799325942993164e-01,6.676700115203857422e-01,6.970713734626770020e-01,7.163699865341186523e-01,6.861400008201599121e-01,7.031800150871276855e-01,7.340000271797180176e-01,8.152099847793579102e-01,8.244100213050842285e-01,8.313499689102172852e-01,8.725400567054748535e-01,8.799800872802734375e-01,8.878600597381591797e-01,8.772332668304443359e-01,9.049000144004821777e-01,6.784523725509643555e-01,6.960280537605285645e-01,8.303889036178588867e-01,8.864443898200988770e-01,5.000000000000000000e+00
8.684200644493103027e-01,8.807199597358703613e-01,8.863800168037414551e-01,9.115800857543945312e-01,9.109199643135070801e-01,9.289399385452270508e-01,6.729400157928466797e-01,7.008928656578063965e-01,7.174000144004821777e-01,6.914799809455871582e-01,7.118700146675109863e-01,7.428799867630004883e-01,8.105599284172058105e-01,8.252599835395812988e-01,8.302400112152099609e-01,8.759500384330749512e-01,8.864700198173522949e-01,8.908499479293823242e-01,8.778333663940429688e-01,9.065999388694763184e-01,6.828787922859191895e-01,7.030519247055053711e-01,8.295666575431823730e-01,8.912555575370788574e-01,6.000000000000000000e+00
8.786299824714660645e-01,8.871899843215942383e-01,8.948400020599365234e-01,9.188998937606811523e-01,9.172100424766540527e-01,9.336900115013122559e-01,6.864100098609924316e-01,7.135714292526245117e-01,7.289500832557678223e-01,7.025200128555297852e-01,7.236599922180175781e-01,7.502299547195434570e-01,8.200399279594421387e-01,8.360199928283691406e-01,8.378199934959411621e-01,8.845199942588806152e-01,8.930300474166870117e-01,8.957099318504333496e-01,8.880667090415954590e-01,9.120168089866638184e-01,6.943939924240112305e-01,7.170886993408203125e-01,8.383333086967468262e-01,8.970111608505249023e-01,7.000000000000000000e+00
8.917900323867797852e-01,9.036400318145751953e-01,9.073200225830078125e-01,9.273000359535217285e-01,9.253998994827270508e-01,9.405500292778015137e-01,7.048599720001220703e-01,7.285000085830688477e-01,7.442200183868408203e-01,7.170200943946838379e-01,7.407999634742736816e-01,7.606000304222106934e-01,8.385199904441833496e-01,8.511800169944763184e-01,8.541401028633117676e-01,8.940699696540832520e-01,9.001899361610412598e-01,9.046700596809387207e-01,8.993833661079406738e-01,9.201500415802001953e-01,7.120887637138366699e-01,7.301948070526123047e-01,8.553667068481445312e-01,9.082111120223999023e-01,8.000000000000000000e+00
9.128699898719787598e-01,9.207600355148315430e-01,9.241799712181091309e-01,9.360799789428710938e-01,9.350200891494750977e-01,9.468999505043029785e-01,7.270899415016174316e-01,7.506785988807678223e-01,7.600500583648681641e-01,7.364800572395324707e-01,7.557299733161926270e-01,7.724599838256835938e-01,8.664199113845825195e-01,8.741700053215026855e-01,8.775999546051025391e-01,9.042500257492065430e-01,9.078500270843505859e-01,9.117400050163269043e-01,9.166499972343444824e-01,9.301333427429199219e-01,7.342640161514282227e-01,7.452598214149475098e-01,8.797222375869750977e-01,9.141666889190673828e-01,9.000000000000000000e+00
9.362000226974487305e-01,9.402099847793579102e-01,9.428999423980712891e-01,9.494400620460510254e-01,9.453299641609191895e-01,9.549899697303771973e-01,7.536299824714660645e-01,7.692857384681701660e-01,7.846700549125671387e-01,7.610500454902648926e-01,7.732099890708923340e-01,7.881600260734558105e-01,8.993600010871887207e-01,9.032299518585205078e-01,9.066099524497985840e-01,9.135100841522216797e-01,9.164800047874450684e-01,9.199900031089782715e-01,9.384666681289672852e-01,9.422666430473327637e-01,7.573159337043762207e-01,7.643398642539978027e-01,9.092443585395812988e-01,9.232888221740722656e-01,1.000000000000000000e+01
9.385700821876525879e-01,9.422100186347961426e-01,9.457099437713623047e-01,9.504799246788024902e-01,9.479399919509887695e-01,9.569799900054931641e-01,7.563899755477905273e-01,7.706964015960693359e-01,7.875500321388244629e-01,7.659499645233154297e-01,7.765499353408813477e-01,7.945300340652465820e-01,9.013699889183044434e-01,9.060200452804565430e-01,9.088999032974243164e-01,9.182299971580505371e-01,9.186300039291381836e-01,9.240298867225646973e-01,9.397833347320556641e-01,9.451666474342346191e-01,7.601839900016784668e-01,7.691016793251037598e-01,9.101667404174804688e-01,9.260778427124023438e-01,1.100000000000000000e+01
9.410700201988220215e-01,9.446400403976440430e-01,9.482100605964660645e-01,9.524899721145629883e-01,9.517399668693542480e-01,9.585000276565551758e-01,7.610899806022644043e-01,7.755714654922485352e-01,7.922301292419433594e-01,7.741500139236450195e-01,7.828599810600280762e-01,7.980400323867797852e-01,9.028099775314331055e-01,9.075099229812622070e-01,9.106799960136413574e-01,9.211399555206298828e-01,9.237499833106994629e-01,9.259999990463256836e-01,9.408333301544189453e-01,9.451667070388793945e-01,7.662553787231445312e-01,7.744480967521667480e-01,9.147667288780212402e-01,9.297444224357604980e-01,1.200000000000000000e+01
9.439799785614013672e-01,9.488599896430969238e-01,9.506999850273132324e-01,9.542599916458129883e-01,9.547600150108337402e-01,9.598999619483947754e-01,7.675699591636657715e-01,7.807678580284118652e-01,7.968199849128723145e-01,7.784100174903869629e-01,7.866500020027160645e-01,8.005499243736267090e-01,9.088799953460693359e-01,9.127799868583679199e-01,9.156200289726257324e-01,9.242900609970092773e-01,9.265199303627014160e-01,9.289499521255493164e-01,9.468333125114440918e-01,9.496833086013793945e-01,7.719263434410095215e-01,7.798268795013427734e-01,9.196667075157165527e-01,9.306332468986511230e-01,1.300000000000000000e+01
9.494400024414062500e-01,9.523999094963073730e-01,9.555199146270751953e-01,9.561700224876403809e-01,9.577000141143798828e-01,9.610600471496582031e-01,7.772099971771240234e-01,7.914107441902160645e-01,8.025599718093872070e-01,7.856499552726745605e-01,7.921600341796875000e-01,8.048099279403686523e-01,9.181799888610839844e-01,9.210898876190185547e-01,9.236699938774108887e-01,9.296599626541137695e-01,9.305399656295776367e-01,9.323199987411499023e-01,9.504500031471252441e-01,9.519333839416503906e-01,7.795129418373107910e-01,7.846320271492004395e-01,9.266555309295654297e-01,9.341444373130798340e-01,1.400000000000000000e+01
9.558699727058410645e-01,9.577500224113464355e-01,9.597299695014953613e-01,9.583699703216552734e-01,9.595000147819519043e-01,9.628700017929077148e-01,7.854899764060974121e-01,7.998036146163940430e-01,8.106799721717834473e-01,7.910299897193908691e-01,7.984499335289001465e-01,8.102100491523742676e-01,9.281799793243408203e-01,9.299199581146240234e-01,9.329299926757812500e-01,9.321700334548950195e-01,9.333400726318359375e-01,9.342299699783325195e-01,9.553166627883911133e-01,9.541332721710205078e-01,7.872727513313293457e-01,7.888527512550354004e-01,9.346554875373840332e-01,9.352221488952636719e-01,1.500000000000000000e+01
9.577000141143798828e-01,9.582499861717224121e-01,9.609699845314025879e-01,9.595799446105957031e-01,9.614000320434570312e-01,9.642899632453918457e-01,7.882798910140991211e-01,7.988393306732177734e-01,8.110299706459045410e-01,7.932500243186950684e-01,8.013299703598022461e-01,8.122700452804565430e-01,9.280799627304077148e-01,9.306599497795104980e-01,9.333300590515136719e-01,9.338399767875671387e-01,9.353799223899841309e-01,9.365799427032470703e-01,9.561332464218139648e-01,9.559832811355590820e-01,7.888853549957275391e-01,7.919587492942810059e-01,9.349999427795410156e-01,9.371222853660583496e-01,1.600000000000000000e+01
9.587000012397766113e-01,9.596099853515625000e-01,9.626100063323974609e-01,9.601100087165832520e-01,9.623299837112426758e-01,9.652199745178222656e-01,7.915600538253784180e-01,8.011964559555053711e-01,8.139700293540954590e-01,7.978099584579467773e-01,8.040100336074829102e-01,8.158699274063110352e-01,9.301399588584899902e-01,9.322499632835388184e-01,9.352700114250183105e-01,9.350100159645080566e-01,9.371299147605895996e-01,9.377399682998657227e-01,9.579666256904602051e-01,9.584501385688781738e-01,7.925972938537597656e-01,7.949891686439514160e-01,9.366222620010375977e-01,9.395666718482971191e-01,1.700000000000000000e+01
9.604099392890930176e-01,9.615200161933898926e-01,9.633999466896057129e-01,9.618499875068664551e-01,9.639399647712707520e-01,9.658000469207763672e-01,7.945599555969238281e-01,8.053750395774841309e-01,8.158699870109558105e-01,8.018499612808227539e-01,8.075100183486938477e-01,8.193100690841674805e-01,9.322699904441833496e-01,9.342800378799438477e-01,9.374500513076782227e-01,9.367598891258239746e-01,9.398699998855590820e-01,9.400999546051025391e-01,9.592332839965820312e-01,9.585666656494140625e-01,7.952921986579895020e-01,7.989177107810974121e-01,9.395667314529418945e-01,9.416221976280212402e-01,1.800000000000000000e+01
9.615299105644226074e-01,9.631400108337402344e-01,9.660298824310302734e-01,9.635699391365051270e-01,9.649499654769897461e-01,9.674500226974487305e-01,7.990700602531433105e-01,8.089285492897033691e-01,8.199499249458312988e-01,8.056300282478332520e-01,8.104799985885620117e-01,8.202900290489196777e-01,9.352700114250183105e-01,9.380299448966979980e-01,9.390000104904174805e-01,9.375100731849670410e-01,9.411799907684326172e-01,9.414499402046203613e-01,9.627832770347595215e-01,9.612833857536315918e-01,7.994913458824157715e-01,8.017531633377075195e-01,9.426444768905639648e-01,9.426221847534179688e-01,1.900000000000000000e+01
9.650399684906005859e-01,9.656900167465209961e-01,9.683099389076232910e-01,9.645299911499023438e-01,9.658200144767761230e-01,9.676599502563476562e-01,8.036999702453613281e-01,8.137321472167968750e-01,8.225899934768676758e-01,8.074399232864379883e-01,8.136299848556518555e-01,8.228299617767333984e-01,9.394400119781494141e-01,9.414699673652648926e-01,9.427700042724609375e-01,9.395999312400817871e-01,9.417999386787414551e-01,9.437600970268249512e-01,9.644333720207214355e-01,9.621334075927734375e-01,8.040907979011535645e-01,8.064934611320495605e-01,9.458778500556945801e-01,9.434332847595214844e-01,2.000000000000000000e+01
9.645999670028686523e-01,9.665799736976623535e-01,9.682099819183349609e-01,9.652299880981445312e-01,9.671699404716491699e-01,9.685100317001342773e-01,8.062099814414978027e-01,8.133749961853027344e-01,8.242900371551513672e-01,8.084499239921569824e-01,8.154000043869018555e-01,8.236499428749084473e-01,9.414599537849426270e-01,9.418199658393859863e-01,9.448900222778320312e-01,9.420599341392517090e-01,9.428099989891052246e-01,9.452700018882751465e-01,9.648666381835937500e-01,9.641166925430297852e-01,8.049892187118530273e-01,8.075432777404785156e-01,9.468889236450195312e-01,9.450556039810180664e-01,2.100000000000000000e+01
9.665299654006958008e-01,9.673200249671936035e-01,9.692400097846984863e-01,9.660499095916748047e-01,9.676599502563476562e-01,9.691999554634094238e-01,8.077700138092041016e-01,8.140357136726379395e-01,8.274800181388854980e-01,8.111999630928039551e-01,8.160699605941772461e-01,8.258200287818908691e-01,9.423300027847290039e-01,9.436600208282470703e-01,9.448800086975097656e-01,9.431600570678710938e-01,9.442799687385559082e-01,9.459500312805175781e-01,9.663832783699035645e-01,9.637833833694458008e-01,8.089718222618103027e-01,8.090692758560180664e-01,9.476554989814758301e-01,9.465554952621459961e-01,2.200000000000000000e+01
9.672100543975830078e-01,9.677900075912475586e-01,9.695300459861755371e-01,9.667999148368835449e-01,9.681699872016906738e-01,9.699200391769409180e-01,8.102600574493408203e-01,8.168570995330810547e-01,8.279801011085510254e-01,8.129701018333435059e-01,8.179500102996826172e-01,8.270200490951538086e-01,9.435699582099914551e-01,9.448299407958984375e-01,9.466899633407592773e-01,9.448599219322204590e-01,9.455000162124633789e-01,9.481299519538879395e-01,9.671167135238647461e-01,9.644333720207214355e-01,8.106818199157714844e-01,8.116666674613952637e-01,9.482777714729309082e-01,9.471110701560974121e-01,2.300000000000000000e+01
9.683199524879455566e-01,9.687499403953552246e-01,9.704599976539611816e-01,9.673799872398376465e-01,9.688699841499328613e-01,9.701699614524841309e-01,8.137699961662292480e-01,8.204107284545898438e-01,8.307600021362304688e-01,8.134400248527526855e-01,8.195999860763549805e-01,8.284299969673156738e-01,9.459100365638732910e-01,9.472098946571350098e-01,9.490299820899963379e-01,9.457700252532958984e-01,9.467700123786926270e-01,9.488400816917419434e-01,9.674999713897705078e-01,9.662500023841857910e-01,8.126732110977172852e-01,8.145670890808105469e-01,9.503222107887268066e-01,9.484222531318664551e-01,2.400000000000000000e+01
9.690099358558654785e-01,9.700499176979064941e-01,9.717299342155456543e-01,9.677900075912475586e-01,9.696398973464965820e-01,9.714400172233581543e-01,8.165299892425537109e-01,8.214464187622070312e-01,8.335199356079101562e-01,8.162199854850769043e-01,8.216500282287597656e-01,8.299499750137329102e-01,9.480199813842773438e-01,9.489700198173522949e-01,9.511999487876892090e-01,9.470699429512023926e-01,9.485700726509094238e-01,9.488099217414855957e-01,9.705499410629272461e-01,9.676666259765625000e-01,8.140150904655456543e-01,8.165476322174072266e-01,9.518665671348571777e-01,9.491999745368957520e-01,2.500000000000000000e+01


==> scatter_2.csv <==
x,y,c
-1.558171645740287770e-01,-3.668553027336524108e-01,0.000000000000000000e+00
1.843850561129579402e-01,-3.992234028062670026e-01,0.000000000000000000e+00
-2.099848184114795346e-01,-4.478629046608883502e-01,0.000000000000000000e+00
-1.719979539283787440e-01,-3.776298596520449857e-01,0.000000000000000000e+00
-1.747532752223034391e-01,-3.327553319353540040e-01,0.000000000000000000e+00
-1.595696906622775524e-01,-4.954593123305124358e-01,0.000000000000000000e+00
5.271582100464129728e-02,-3.997861129490075660e-01,0.000000000000000000e+00
-3.812609911789148764e-01,-4.040169854120295723e-01,0.000000000000000000e+00
-2.581122964051080215e-01,-4.515494280034358932e-01,0.000000000000000000e+00
3.060637123215362299e-01,-4.301941003022665688e-01,0.000000000000000000e+00
-4.955266367704971170e-02,-4.234318793697222638e-01,0.000000000000000000e+00
-1.102545664530719394e-01,-4.309245289293770487e-01,0.000000000000000000e+00
-1.653494564353440999e-01,-3.048364095828514087e-01,0.000000000000000000e+00
-2.862566877956923550e-01,-1.100113136384306828e-01,0.000000000000000000e+00
-4.282642211735921550e-02,-2.226726164306318811e-01,0.000000000000000000e+00
-1.782506321940927063e-01,-4.702206810309850216e-01,0.000000000000000000e+00
6.609666967588921638e-02,-4.228252768889364521e-01,0.000000000000000000e+00
-1.584752323665023777e-01,-3.641678794112546136e-01,0.000000000000000000e+00
-6.480080248744360394e-02,-2.967716812223644696e-01,0.000000000000000000e+00
-6.128209287874003541e-02,-3.715772352050489835e-01,0.000000000000000000e+00
8.545138723540790515e-01,5.652080176772721065e-02,1.000000000000000000e+00
4.812543968063410782e-01,3.105791002875285534e-02,1.000000000000000000e+00
4.695533475155184711e-01,-1.911513291540004045e-01,1.000000000000000000e+00
7.032600681726208780e-01,-1.206863398099074919e-01,1.000000000000000000e+00
1.040104205073545618e+00,-1.284209090001440234e-01,1.000000000000000000e+00
8.038847165061664413e-01,-1.739180244471850989e-01,1.000000000000000000e+00
5.947332811985945877e-01,-1.539286807555014236e-01,1.000000000000000000e+00
8.297708839739653675e-01,1.966264764546905852e-02,1.000000000000000000e+00
8.857945600481614834e-01,3.626149583620894012e-02,1.000000000000000000e+00
1.053301547831934970e+00,1.098397463462459367e-01,1.000000000000000000e+00
7.854984807980120998e-01,1.061187916733367931e-01,1.000000000000000000e+00
9.238883405074069799e-01,-9.261496363718001168e-02,1.000000000000000000e+00
8.131857886041443662e-01,-1.551737013506127028e-01,1.000000000000000000e+00
6.695446981408611498e-01,2.456652290586389953e-01,1.000000000000000000e+00
5.918576739710270651e-01,-4.098790367807481072e-02,1.000000000000000000e+00
5.316470430542155068e-01,2.269543521278066245e-01,1.000000000000000000e+00
8.304027353389357158e-01,5.757097113542561373e-02,1.000000000000000000e+00
8.646535648606710200e-01,5.573933231738795180e-02,1.000000000000000000e+00
8.368520736635436386e-01,-1.384816228990589926e-01,1.000000000000000000e+00
4.688475271017433776e-01,-1.950563550100326005e-01,1.000000000000000000e+00


==> scatter_2c.csv <==
x,y,c
-3.919741182127638862e-02,-5.993885264466330964e-01,0.000000000000000000e+00
-4.229307954719671581e-02,-8.154631748400998914e-01,0.000000000000000000e+00
6.357903041370280284e-02,-7.409251344153855445e-01,0.000000000000000000e+00
1.292029650286074527e-01,-8.328396592416679178e-01,0.000000000000000000e+00
-7.176407604740892010e-03,-4.507476924032836063e-01,0.000000000000000000e+00
-3.995565450781878025e-02,-4.919545733007574251e-01,0.000000000000000000e+00
4.569783979950187147e-01,-5.950698320832278343e-01,0.000000000000000000e+00
-4.216602853649684679e-01,-7.515760635683845781e-01,0.000000000000000000e+00
3.983652864038553787e-01,-9.562520262329077259e-01,0.000000000000000000e+00
2.219015944228165393e-01,-1.695696782004859626e-01,0.000000000000000000e+00
7.667054830598135640e-02,-1.033099247909764484e+00,0.000000000000000000e+00
-1.789762331432124265e-01,-2.893073215359963646e-01,0.000000000000000000e+00
-5.855415599388150150e-02,-7.760726531312434062e-01,0.000000000000000000e+00
-1.972093261009074672e-01,-3.418408606632941105e-01,0.000000000000000000e+00
-1.773497412392609218e-02,-3.806062318803373201e-01,0.000000000000000000e+00
-1.490253780715306564e-01,-5.999606851186518597e-01,0.000000000000000000e+00
1.058100405532299781e+00,-1.909070948114465205e-01,0.000000000000000000e+00
2.914720425265807657e-01,-9.829761504020438911e-01,0.000000000000000000e+00
3.389746083332867976e-01,-6.677587401682484325e-01,0.000000000000000000e+00
3.699208895849018242e-02,-6.145753814735465115e-01,0.000000000000000000e+00
1.189043829666725838e+00,-1.798055979582479647e-01,1.000000000000000000e+00
1.253198544669150039e+00,-3.410321584009657903e-01,1.000000000000000000e+00
6.894038148853003367e-01,-3.888453101412909785e-01,1.000000000000000000e+00
9.274367871890034642e-01,-2.628269428746520253e-01,1.000000000000000000e+00
1.025723234488340685e+00,-1.210289889713446337e-01,1.000000000000000000e+00
9.076054863815747886e-01,-4.224267236441622830e-01,1.000000000000000000e+00
1.321485556458896315e+00,-1.274344271228113334e-01,1.000000000000000000e+00
9.752420106764231322e-01,-7.892172825074764142e-02,1.000000000000000000e+00
8.617253035825158669e-01,-1.192332090634559000e-01,1.000000000000000000e+00
7.854785423100465458e-01,4.802401763384080147e-02,1.000000000000000000e+00
1.117429854445376236e+00,-4.909723120587188017e-02,1.000000000000000000e+00
9.444552528765848276e-01,-1.020222222663186851e-01,1.000000000000000000e+00
1.000859567377867076e+00,-2.177062953264491951e-01,1.000000000000000000e+00
6.783088870891105238e-01,2.635981205137603034e-01,1.000000000000000000e+00
7.983821249580242974e-01,-1.993744653978837267e-01,1.000000000000000000e+00
5.586886202517068467e-01,2.218164942759762170e-01,1.000000000000000000e+00
1.021472160826784048e+00,-2.873521082477188959e-01,1.000000000000000000e+00
1.149790893700823435e+00,8.074068159950492651e-02,1.000000000000000000e+00
9.534820393651810555e-01,-1.923593260967830787e-01,1.000000000000000000e+00
9.045967027081888712e-02,-1.808023916028402012e-01,1.000000000000000000e+00


==> scatter_3.csv <==
x,y,c
1.189043881924039869e+00,-1.798049356343142668e-01,0.000000000000000000e+00
1.253198590259295919e+00,-3.410293572135201234e-01,0.000000000000000000e+00
6.894037962707855183e-01,-3.888420401936285575e-01,0.000000000000000000e+00
9.274367780358123703e-01,-2.628238139931251549e-01,0.000000000000000000e+00
1.025723214114115933e+00,-1.210295300986055644e-01,0.000000000000000000e+00
9.076054723143136549e-01,-4.224256535254828915e-01,0.000000000000000000e+00
1.321485540727588281e+00,-1.274343267457107576e-01,0.000000000000000000e+00
9.752419930167999240e-01,-7.892211560659698200e-02,0.000000000000000000e+00
8.617253117869910772e-01,-1.192320589920428248e-01,0.000000000000000000e+00
7.854785261003411900e-01,4.802455506035516186e-02,0.000000000000000000e+00
1.117429849502462158e+00,-4.909636805066619480e-02,0.000000000000000000e+00
9.444552151483538438e-01,-1.020205364360666361e-01,0.000000000000000000e+00
1.000859565472035140e+00,-2.177045984519463406e-01,0.000000000000000000e+00
6.783088428598971209e-01,2.635971154758915413e-01,0.000000000000000000e+00
7.983821483832628241e-01,-1.993720943710675653e-01,0.000000000000000000e+00
5.586885720702924329e-01,2.218172418216191322e-01,0.000000000000000000e+00
1.021472159880803199e+00,-2.873533649861969019e-01,0.000000000000000000e+00
1.149790893658630075e+00,8.074021449694626651e-02,0.000000000000000000e+00
9.534820283634272142e-01,-1.923555323861664279e-01,0.000000000000000000e+00
9.045964410973615644e-02,-1.807942583904176836e-01,0.000000000000000000e+00
-8.872528363734730750e-01,3.906478481611025400e-01,1.000000000000000000e+00
-9.472576921260709160e-01,2.903439164284597473e-01,1.000000000000000000e+00
-6.467192907889740550e-01,3.523441225102478258e-01,1.000000000000000000e+00
-1.566183191037439637e-01,-4.495002826922502859e-01,1.000000000000000000e+00
-3.914350812476088404e-01,8.400727028670146312e-02,1.000000000000000000e+00
-9.272446204165170069e-01,3.837226845984316737e-01,1.000000000000000000e+00
-7.816136787402259145e-01,5.342815128123086232e-01,1.000000000000000000e+00
-1.069092284891572042e+00,2.176709864260829852e-01,1.000000000000000000e+00
-7.926867134580364294e-01,5.794693448462160390e-01,1.000000000000000000e+00
-1.795340052451638579e-01,-4.747182170830622772e-01,1.000000000000000000e+00
-5.457536716094844031e-01,-2.250378935172698269e-01,1.000000000000000000e+00
-3.244082342140797159e-01,-4.716006128443373663e-02,1.000000000000000000e+00
-9.026665908983076969e-01,-6.692515705259460823e-02,1.000000000000000000e+00
-7.508821671547711851e-01,3.133372118131060313e-01,1.000000000000000000e+00
-8.133280644381173374e-01,2.123361983437778433e-01,1.000000000000000000e+00
-8.081473889865242732e-01,9.318473714530019214e-02,1.000000000000000000e+00
-9.392118102197651863e-01,1.935360479663849609e-01,1.000000000000000000e+00
-8.041886123113577423e-01,-5.535292806062053206e-02,1.000000000000000000e+00
-8.356555011500121921e-01,4.637992876335657599e-01,1.000000000000000000e+00
-9.602891739404155746e-01,5.995935717996840886e-01,1.000000000000000000e+00
4.875041448045568382e-01,-4.557667349988402949e-01,2.000000000000000000e+00
-1.199257069009956461e-01,-6.349556023397837645e-01,2.000000000000000000e+00
4.361227100920452016e-02,-7.402792804400003535e-01,2.000000000000000000e+00
-2.652854436941974592e-02,-3.074606463618679841e-01,2.000000000000000000e+00
9.274367780358123703e-01,-2.628238139931251549e-01,2.000000000000000000e+00
9.684286271203315644e-02,-7.556312111630718586e-01,2.000000000000000000e+00
-2.583571936973158012e-01,-1.988800731820697387e-01,2.000000000000000000e+00
2.902821659601915183e-01,-7.585216101266839539e-02,2.000000000000000000e+00
3.186825647534272665e-01,-6.638190359474449576e-01,2.000000000000000000e+00
-2.725367743804723020e-01,-4.856444267294269812e-01,2.000000000000000000e+00
1.650398140011854475e-01,-1.548350960489505157e-01,2.000000000000000000e+00
5.564436941948322501e-02,-6.822838828798178934e-01,2.000000000000000000e+00
-2.305838982667127168e-01,-6.285980139216462703e-01,2.000000000000000000e+00
-4.465104826421098516e-02,-5.468309211587991658e-01,2.000000000000000000e+00
3.526780638384086064e-02,-7.526703232394204024e-01,2.000000000000000000e+00
-1.265715897513852162e-01,-2.395642757907459897e-01,2.000000000000000000e+00
1.639973480937687855e-01,-4.900998662655118299e-01,2.000000000000000000e+00
2.059493090938347426e-01,-5.062976705041928316e-01,2.000000000000000000e+00
1.146374126320609810e-01,-3.194408822688122873e-01,2.000000000000000000e+00
2.138075345688540407e-01,-5.788326905054913540e-01,2.000000000000000000e+00


==> scatter_3c.csv <==
x,y,c
8.545138523575288581e-01,5.651886447241277756e-02,0.000000000000000000e+00
4.812543745988125954e-01,3.105899131800418655e-02,0.000000000000000000e+00
4.695533321722403786e-01,-1.911483615465322250e-01,0.000000000000000000e+00
7.032600330144239686e-01,-1.206867462533550983e-01,0.000000000000000000e+00
1.040104203153425777e+00,-1.284211924541820982e-01,0.000000000000000000e+00
8.038847064837150169e-01,-1.739149030064960910e-01,0.000000000000000000e+00
5.947332750041367522e-01,-1.539289472826806671e-01,0.000000000000000000e+00
8.297708357526432099e-01,1.966216112704069485e-02,0.000000000000000000e+00
8.857945815100419784e-01,3.625994814993568904e-02,0.000000000000000000e+00
1.053301537766203388e+00,1.098380583158260204e-01,0.000000000000000000e+00
7.854984279258516722e-01,1.061203309299543207e-01,0.000000000000000000e+00
9.238883072577875888e-01,-9.261348817094920693e-02,0.000000000000000000e+00
8.131857618441841185e-01,-1.551721887527063026e-01,0.000000000000000000e+00
6.695446550564047028e-01,2.456638436814261028e-01,0.000000000000000000e+00
5.918576759381983798e-01,-4.098794897528376668e-02,0.000000000000000000e+00
5.316469898990405785e-01,2.269548824294829736e-01,0.000000000000000000e+00
8.304026780253691564e-01,5.756926298491316096e-02,0.000000000000000000e+00
8.646535290849431954e-01,5.573965131096600412e-02,0.000000000000000000e+00
8.368520600054389913e-01,-1.384798017489637934e-01,0.000000000000000000e+00
4.688475069514297378e-01,-1.950539116712564636e-01,0.000000000000000000e+00
-4.669459537383126579e-01,-5.319188500565388833e-02,1.000000000000000000e+00
-9.616820920374464787e-01,2.788938825547738753e-01,1.000000000000000000e+00
-7.360270441676990405e-01,3.761510541677428598e-01,1.000000000000000000e+00
-3.314465661060513879e-01,-2.631909707126647291e-01,1.000000000000000000e+00
-1.959716098432887355e-01,-2.417626414648774147e-01,1.000000000000000000e+00
-8.012074371722016641e-01,2.999584169698170100e-01,1.000000000000000000e+00
-8.179576251537893361e-01,2.904060378912570739e-01,1.000000000000000000e+00
-1.087646412290947717e+00,8.069468908411842056e-02,1.000000000000000000e+00
-7.678257508703573153e-01,5.586475777277947197e-01,1.000000000000000000e+00
-5.596542154209867004e-01,-4.305947385693115192e-02,1.000000000000000000e+00
-5.007650215864669629e-01,-2.345114590551147238e-01,1.000000000000000000e+00
-3.234588264642334621e-01,-1.669570034928318791e-01,1.000000000000000000e+00
-6.998145526004733163e-01,-1.171738017529249665e-01,1.000000000000000000e+00
-5.668811272522039646e-01,-4.239170671664727053e-02,1.000000000000000000e+00
-8.061118595606270310e-01,1.943809773216341741e-01,1.000000000000000000e+00
-3.911544436866156715e-01,-6.130676956050007398e-02,1.000000000000000000e+00
-8.177420901472185477e-01,1.127648018293352650e-01,1.000000000000000000e+00
-2.339010287357067841e-01,-2.520495555744449723e-01,1.000000000000000000e+00
-7.875453966409772244e-01,2.900795298011776824e-01,1.000000000000000000e+00
-3.381480207279724537e-01,-1.628631031983346078e-01,1.000000000000000000e+00
2.662135096905766662e-01,-4.788650507652378874e-01,2.000000000000000000e+00
2.504774178682543651e-02,-5.312242785521416044e-01,2.000000000000000000e+00
-8.283025429026424913e-02,-4.804281011125596246e-01,2.000000000000000000e+00
1.866178182420396847e-01,-1.684491818679654529e-01,2.000000000000000000e+00
-2.480532125240075270e-01,-1.991449087114692540e-01,2.000000000000000000e+00
3.599556703333846308e-03,-4.454156237673209118e-01,2.000000000000000000e+00
-6.998761554380075744e-02,-1.460084650843056220e-01,2.000000000000000000e+00
1.599376440790528375e-01,2.101595363652750820e-02,2.000000000000000000e+00
-1.493723379878738322e-01,-1.731875691778290705e-01,2.000000000000000000e+00
1.815144870679586547e-02,-2.747488534503551572e-01,2.000000000000000000e+00
-4.210012383897612787e-02,-3.104470747636015604e-01,2.000000000000000000e+00
9.347668952155885336e-02,-6.045691767505603220e-01,2.000000000000000000e+00
-1.909924430728911215e-02,-4.661238491248312354e-01,2.000000000000000000e+00
-9.653879073415277956e-02,-2.487968973828073027e-01,2.000000000000000000e+00
-5.664838644085534725e-02,-3.613615516167751895e-01,2.000000000000000000e+00
-9.442422092691239721e-02,-3.207136731716564992e-01,2.000000000000000000e+00
4.685607340368000417e-02,-4.667693633271623455e-01,2.000000000000000000e+00
4.584519633135275551e-03,-3.103904214009685081e-01,2.000000000000000000e+00
5.287474726644807166e-03,-2.548828288016740107e-01,2.000000000000000000e+00
-1.294526069838197180e-01,-3.817702361674899514e-01,2.000000000000000000e+00


==> std_crop.csv <==
a,b,c,d,e,f,g
0.000000000000000000e+00,3.040000051259994507e-02,2.950000017881393433e-02,2.630000002682209015e-02,0.38435229659080505 , 0.543275773525238 , 0.683847188949585
2.000000029802322388e-01,3.240000084042549133e-02,3.030000068247318268e-02,2.669999934732913971e-02,0.21613946557044983 , 0.3070102334022522 , 0.4359816908836365
4.000000059604644775e-01,3.440000116825103760e-02,3.099999949336051941e-02,2.679999917745590210e-02,0.11965349316596985 , 0.15266382694244385 , 0.266544371843338
6.000000238418579102e-01,3.559999912977218628e-02,3.139999881386756897e-02,2.700000070035457611e-02,0.06862714886665344 , 0.0795486643910408 , 0.1346619874238968
8.000000119209289551e-01,3.620000183582305908e-02,3.159999847412109375e-02,2.700000070035457611e-02,0.046876970678567886 , 0.05449991300702095 , 0.07049183547496796
1.000000000000000000e+00,3.640000149607658386e-02,3.180000185966491699e-02,2.710000053048133850e-02,0,0,0

